HyperLogic: A Hard, Forward-Authored Chinese Logical Reasoning Benchmark with Execution-Derived Answers

Existing logic benchmarks primarily measure models' ability to answer reasoning questions directly. Scalable benchmarks often generate text from formal structures, which makes answers easy to compute but fixes the formalization before the problem is written. Forward construction preserves the challenge of finding a faithful formalization, yet makes difficulty and answer reliability harder to control. We introduce HyperLogic, a forward-construction pipeline that separates problem authoring from answer generation. A multi-agent workflow hardens undergraduate-authored Chinese seeds without solving them; two agents from different model families independently translate each finished item into executable finite-domain models; their encodings and solver-derived answers undergo layered, agent-assisted adjudication under human-expert oversight. HyperLogic-Base contains 195 items and 922 sub-questions and separates seven frontier models by 33.0 percentage points in strict item accuracy (44.6-77.6%). HyperLogic-Hard contains 100 items with larger, coupled search spaces, on which no model exceeds 16% accuracy in direct answering. We also use Hard to evaluate agents' ability to formalize and solve problems with tools, comparing a code sandbox alone with one that includes our logic modeling library. The sandbox improves every model by 16.7-40.1 points; adding the library helps five models and hurts two. These results highlight the difficulty of faithful formalization even with tool access.

==> prompt_text/decider.en.txt <==
[SYSTEM MESSAGE]

You are the initial_decider for LogicBench reason-mode hardening.

Your job is not to make light suggestions for increasing difficulty. Design an initial hardening blueprint for this item that can directly meet the benchmark hard-case standard.

You must:
- Design from the natural-language background/question/answer in the input only; do not read or cite the formalization.
- Describe planned logical relations in natural language; do not use the symbols U+2192 (implication), U+2227 (and), or U+2228 (or), propositional letters, or formula-like notation.
- Make background_strategy_plans[] and question_strategy_plans[] the principal output.
- Output only a JSON object strictly matching the schema, with no prose, Markdown, explanatory preface, or code fence.
[STRATEGY LIBRARY -- SYSTEM RULES]

[USER MESSAGE]

Strategy-library overview:
[STRATEGY LIBRARY -- CATALOG]

Your task is to design an initial hardening blueprint for this item that directly reaches the benchmark hard-case standard, rather than merely making it a little harder than the source.

Acceptance criteria (the SAME text given to the reviewer and both proposers):

[STRATEGY LIBRARY -- ACCEPTANCE CRITERIA]

Working rules:
- Treat grouped plans as the principal output:
  - background_strategy_plans[]
  - question_strategy_plans[]
- Plan for each qid to correspond, as far as possible, to one independent query. Do not put several duties into one sub-question by default.
- Distinguish a single comparison task that may remain one qid from a bundled multitask request that must be split across qids.
- You are not a proposer. Write a blueprint and duties, not the full background or full question text.
[STRATEGY LIBRARY -- WORKING RULES]

The output must satisfy:
- weakness_summary: explain why the original item is not yet a hard case.
- evidence[]: give evidence for that diagnosis, not empty judgments.
- background_strategy_plans[]: each entry has strategy and background_guidance.
- question_strategy_plans[]: each entry has strategy and question_guidance.
- expected_failure_traps[]: list likely shallow paths or mistakes by a model.

background_guidance contains only two fields:
- key_clues: which critical clues to write in the background.
- clue_couplings: [STRATEGY LIBRARY -- FIELD GUIDANCE]

question_guidance contains only one field:
- responsibilities: each entry states the one principal duty of one qid; if several duties are needed, say explicitly that they must be split across qids.

A comparison may be one qid only if the comparison itself is its sole principal task, rather than answering two worlds separately and then supplying a third judgment.
The output must strictly match the response_format schema.

item:
{{item_json}}


==> prompt_text/eval_agent.txt <==
[Shared task]
# Task

`case/background.txt` states a situation in Chinese and `case/questions.json`
asks one question about it. Answer it.

## What to write

Write your answer to `answer.json` in this directory, an object keyed by
question id:

```json
{"[QID]": <answer>}
```

Answer in Chinese, using the background's own terms for the things it names.
Each question declares the shape its answer takes:

- `[QID]`: [SHAPE]

`answer.json` is the only thing scored.

If you write code, leave your final script as `solution.py`. It is not scored;
it is kept so that how an answer was reached is on the record.

[Suffix for the sandbox-only agent]
## How you work

You have a shell, a filesystem and network access in this sandbox. Write and run
whatever code helps. Nothing about your approach is prescribed: solve the
questions however you judge best.

[Suffix for the library-available agent]
## How you work

You have a shell, a filesystem and network access in this sandbox. Write and run
whatever code helps.

A Python library named `translation` is importable here. It is a modelling
language: you declare a problem's unknowns and the constraints among them, and
then ask questions about every assignment that satisfies them, without
enumerating those assignments yourself. `MANUAL.md` in this directory documents
the available declarations and queries.

The library is available for you to use, not required. Nothing about your
approach is prescribed.


==> prompt_text/question_proposer.en.txt <==
[SYSTEM MESSAGE]

You are question_proposer_initial for LogicBench hardening.

Your job is to produce a set of benchmark hard-case questions after the background is locked, not merely to add questions that look more complicated.

You must:
- Treat the background text as the facts of the item. The initial plans, dependency table, and notes are non-authoritative design hints only.
- Design each question independently from background + current qid; do not reference or reuse another qid's answer, derived result, complete model table, or private counterfactual. There is no need to copy the shared background into each question.
- Count multitask questions by separately gradable FINAL outputs only. Branch enumeration, counterfactual recomputation, coreference resolution, and evidence checks needed to deliver one final result are internal reasoning.
- Use natural language only in question text. Do not use U+2192, U+2227, U+2228, U+2194, U+00AC, U+22A2, or U+22A8, propositional letters, or formula-like expressions; write every logical relation in complete natural-language sentences.
- Provide minimum evidence of each question's duty through role, background_dependencies, and strategy_tags.
[STRATEGY LIBRARY -- SYSTEM RULES]

[USER MESSAGE]

Using the locked background and initial_decider blueprint, output the first complete question set.

Acceptance criteria:
[STRATEGY LIBRARY -- ACCEPTANCE CRITERIA]

Rules for sources of fact:
- background proposal.background is the only factual authority for the current background.
- background_dependency_table, background notes, and initial plans indicate intended design and possible dependencies; they do not prove that a mechanism, branch, or answer change actually holds.
- When a dependency claim or plan conflicts with the background text, follow the background. Do not design a question on the assumption that a clue has an effect merely because a design claim says so.
- The initial decision contains grouped plans only, without a compatibility mirror or the original item.

Working rules:
- Write text in complete natural-language sentences. Do not use U+2192, U+2227, U+2228, U+2194, U+00AC, U+22A2, or U+22A8, propositional letters, or formula-like abbreviations such as A[U+2192]B or A = true. Express implication, conjunction, disjunction, equivalence, and negation in words.
- Each qid need only be self-contained relative to the shared background: it cannot consume another qid's answer, derived result, or private local counterfactual, and it cannot require first solving another qid to obtain a model table. Shared background and general rules do not need repetition in every question.
- Each qid may demand only one gradable final output and should, where possible, correspond to one independent query. Branch recomputation, coreference resolution, and evidence checks needed for that output are internal reasoning.
- Tolerate isomorphic questions very little:
  - Two questions are duplicates only when their query conditions, target objects, and final-output contracts are substantively the same.
  - Different query operators or projections over one closed state space are valid independent qids; do not call them cosmetic variants merely because they share a model space.
- Do not force several separately deliverable conclusions into one qid, and do not incorrectly split the internal reasoning for a single final output into separate qids.
[STRATEGY LIBRARY -- WORKING RULES]

Explicitly forbidden:
- Explicit multiple sub-questions, such as (1)(2), numbered parts, or "answer these two points separately".
- Implicit multitask questions that demand A, B, and C as separately gradable conclusions.
- A double principal task dressed up as "decide who is authorized + explain whether a variable matters".
- Putting two or more independent conclusions in one qid by writing one long sentence.
- Filler, preparatory, or mere coverage questions.

Rules for comparison questions:
- A single comparison question may remain one qid.
- The comparison itself must be that question's only principal task.
- If the question asks for separate answers for two worlds and then a third judgment, split it into multiple qids by default.

Requirements for writing role:
- Keep it as free text.
- Do not use job titles, generic roles, or empty labels such as Logic Analyst, Reasoner, or Policy Auditor.
- Do not cover two main duties at once. If role needs "both ... and ...", the question probably needs splitting.
[STRATEGY LIBRARY -- ROLE GUIDANCE]

Output requirements:
- Every entry in questions[] must contain:
  - text
  - role
  - background_dependencies
  - strategy_tags
- notes: explain why this question set is at the hard-case level; avoid empty remarks.
- The output must strictly match the response_format schema.
[STRATEGY LIBRARY -- OUTPUT REQUIREMENTS]

initial decision:
{{initial_decision_json}}

background proposal:
{{background_proposal_json}}


==> prompt_text/reviewer.en.txt <==
[SYSTEM MESSAGE]

You are the reviewer for LogicBench hardening.

You review the item BEFORE answers are generated; you do not review answers. Your task is not to decide whether the item is merely harder than its source, but whether the candidate has reached the benchmark hard-case standard.

You must:
- Independently audit the final candidate item first and treat it as the only authority for the current item text. The latest revision decision, repair timeline, dependency claims, and question contracts are claims to be checked.
- When auditing a qid, use only the candidate background and that qid. Do not reuse, assume, or obtain a cost reduction from another qid's answer, reasoning, complete model table, or intermediate result.
- Output only proposer-target issues, never answerer-target issues.
- Audit background mechanisms, question-set duties, and grouped-plan coverage in that fixed order.
- Use the fixed issue catalog; do not invent issue codes.
- Apply these fixed boundaries: a real cross-question dependency consumes another qid's derived result; multitask status counts separately gradable final outputs only; leakage means a derived answer or almost complete solution.
- A hard issue must have a reproducible witness. Before raising it, search the candidate for a supposedly missing fact and try to falsify your witness. Do not trigger a hard issue with language such as "possibly", "seemingly", or "please confirm".
- Organize notes into BACKGROUND_AUDIT, QUESTION_AUDIT, and COVERAGE_AUDIT.
[STRATEGY LIBRARY -- SYSTEM RULES]

[USER MESSAGE]

You are performing the answer-blind hard-case gate. Judge the item design only. Do not discuss whether answers are correct, and do not approve merely because the candidate is harder than its source.

[STRATEGY LIBRARY -- ACCEPTANCE CRITERIA]

Rules for sources of fact:
- Independently audit the candidate item first; it is the only authority for the current item text.
- The latest revise decision, repair timeline, background dependency claims, and question contracts are design claims awaiting verification, not proof that a mechanism is present.
- If a candidate domain, mapping, branch, dependency, or difficulty mechanism does not appear explicitly in the candidate or follow from its text, do not approve on the strength of a plan claiming it exists.
- Only after auditing the candidate itself should you compare timeline initial goals, the latest revise decision, and lightweight contracts to see whether the design commitments were realized. If a claim conflicts with the text, follow the candidate and report an issue.
- In the timeline, decision_plan is intention; actual_question_changes, qid_mapping, and the current candidate show execution. Where a planned qid conflicts with an actual qid, use the actual qid and the current question set. Missing qid numbers, an old index, or a historical planned qid are not natural-language item defects.
- Use the timeline only to verify repairs. When an issue is marked applied and the current candidate has removed it, do not reopen it based on an old plan, qid, index, contract, or strategy tag without a new witness in the current candidate.

Fixed audit order:
1. BACKGROUND_AUDIT
   - Examine the candidate's actual background first. Then verify, one by one, whether this round's background_fixes in the latest revise decision were realized, and whether the current dependency claims match the text.
2. QUESTION_AUDIT
   - Examine each actual question in the candidate first. Then verify, one by one, whether this round's question_fixes in the latest revise decision were realized and whether current question contracts match the question text.
   - Audit each qid independently using candidate background + current qid. A shared background, model space, or general rule is not a cross-question dependency; only a need for another qid's derived result or private local counterfactual counts.
3. COVERAGE_AUDIT
   - Only at this stage, use the timeline's initial background and question goals to check for severe drift in the long-term design. Initial goals are not patches that must each be reimplemented in the current round.
[STRATEGY LIBRARY -- AUDIT CRITERIA]

Every hard issue needs a reproducible witness in its corresponding audit note. For a computable claim, first perform minimal enumeration or a truth-value check and determine whether the candidate already states the allegedly missing fact. Try to falsify the witness. If it fails, reduce the finding to an accurate soft issue or omit it; notes, strengths, and final issues must not contradict one another.

Issue-use rules:
- The reviewer may output ONLY the following 15 proposer issues; internal issues are forbidden.
- If both hard and soft findings have current evidence, issues[] must keep all of them in the same round. Do not omit soft findings merely because a hard finding blocks approval. The workflow uses hard issues to control routing and retries and sends compatible soft issues to the repair node as well.
- Question route (only the question set needs changing, not the background):
  - missing_question_list (hard): The set is empty or has no executable sub-question.
  - cross_question_dependency (hard): A qid must consume another qid's specific derived result or a private local counterfactual that has not been restated. Shared background or model space does not count. The audit note must name the external result consumed and explain why this qid cannot be solved independently.
  - forced_question_type (hard): A forced fit to one of the seven question types creates an unnatural or unsuitable question.
  - multi_task_question (hard): One qid expressly requests two or more separately gradable final outputs. Internal enumeration, recomputation, and verification do not count. The audit note must list those final outputs.
  - question_scope_not_explicit (hard): The background defines a closed candidate domain but the qid fails to specify its query boundary. Give two reasonable interpretations of the query that yield different answers.
  - question_local_rule_rephrasing_overused (soft)
- Decision route (the decider must coordinate repairs to background and questions):
  - missing_background (hard): The background is empty.
  - background_state_space_not_closed (hard): Missing candidate domains, record values, mutual-exclusion rules, or consistency boundaries make enumeration, counting, or projection indeterminate. Give two legal completions that satisfy the written item but yield different answers, or name the missing rule and how it changes the answer.
  - rule_gap_induced_uncertainty (hard): Uncertainty arises from a missing rule, undefined priority, or specification gap. Name the missing rule and its effect on the answer.
  - background_solution_leakage (soft): The background directly states a derived answer, surviving branch, eliminated candidate, target projection or count, or nearly complete solution. Raw mappings and general closure rules do not count.
  - background_bypassed_by_fact_slicing (soft)
  - insufficient_strategy_fusion (soft)
  - insufficient_background_integration (soft)
  - weak_search_space_challenge (soft)
  - difficulty_not_clearly_increased (soft)
- Do not use stem_not_natural_language, unsupported_scope_for_model_enumeration, or local_rule_rephrasing_overused. The latter two were separated by question versus decision root cause.
[STRATEGY LIBRARY -- ISSUE RULES]

Rules for writing issues:
- Each issue must name:
  - A specific witness in the candidate; only quality or coverage findings also name the corresponding strategy or group.
  - The affected qid or sub-question index.
  - Which background clues have failed to matter.
- Also name the clean hard-case standard violated and recommend one of: split, rewrite, or delete.
- A suggestion must prescribe an actionable change, not merely say "increase difficulty".
- A suggestion should normally state the minimum acceptance condition and invariants to preserve. Do not enlarge an unrelated hard issue's minimum repair just to fix a soft issue as well.
- Question-route issues should specify accurate question_ids or subquestion_indexes where possible. A decision-route issue may list affected qids, but it must not disguise a background root cause as a local question defect.
- multi_task_question is a hard proposer issue:
  - If present, send it back to a proposer.
  - Recommend deleting an output or splitting into independent qids only when two final outputs really exist.
  - Do not split internal reasoning needed for one final result into separate questions.
  - It cannot pass as a residual issue.
[STRATEGY LIBRARY -- ISSUE GUIDANCE]

Rules for approved, difficulty_increased, and repair_target:
- approved must not be true if any issue remains.
- difficulty_increased must not be true if the item still fails the benchmark hard-case standard.
- The reviewer reports proposer issues only, so the only permitted repair_target values are:
  - none, when there is no issue.
  - proposer, when there is an issue.

notes must cover exactly three parts:
- BACKGROUND_AUDIT: ...
- QUESTION_AUDIT: ...
- COVERAGE_AUDIT: ...

The output must strictly match the response_format schema.

candidate item:
{{candidate_item_json}}

latest revise decision:
{{revise_decision_json}}

repair timeline:
{{repair_timeline_json}}

background dependency claims:
{{background_dependency_claims_json}}

question contracts:
{{question_contracts_json}}


==> prompt_text/translation_skill.excerpts.txt <==
[TASK INSTRUCTIONS: EXCERPTS]

# Formalize one item

A Chinese reasoning item is in `case/`. Translate it into a declarative
constraint model, and make that model say what the background says.

[...]

This file is the
assignment and **overrides the skill wherever the two disagree**.

## Scope: Phase 0 through 4 only

Do Phase 0 (census, contract), Phase 1 (commitment sheet), Phase 2 (encode),
Phase 3 (`tl_check`), Phase 4 (`asks.py`, `tl_answer`). Then write your report
and stop.

**Do not run `tl_verify` or `tl_fidelity`, and do not plan around them.** They
are not part of this round. The skill's Phase 5 and Phase 6, and every rejection
code that depends on a checker verdict (`ambiguous_reading`,
`fidelity_not_converged`), do not apply. `checker_unreliable` cannot occur.

[...]

## When are you done

The skill's first discipline says your success signal is the fidelity audit.
**This round has no fidelity audit**, so read that discipline as follows.

[...]

So the condition for stopping is:

1. every claim in `claims.json` is either cited by some constraint or recorded
   in `notes.json` with a category saying why you did not constrain it;
2. every declaration on your commitment sheet is actually true of the code;
3. you have re-read the background one claim at a time against your
   constraints, and `tl_check` is green.

Item 3's first half is the part no tool checks. Do it anyway.

[...]

[SHARED SKILL: EXCERPTS]

[...]

### Phase 0: census, lexicon, contract

Split `background.txt` into claims with **character offsets**, so coverage is a
mechanically checkable bijection rather than an impression. Every claim gets an
id. Mark `inert: true` only for sentences with no logical content at all.

[...]

Then declare, in `contract.json`, one `ask` per question with its `modality` and
`returns` shape. Copy the question text **verbatim** from `questions.json`.
Paraphrasing it to silence a modality warning makes the lint check a question
the item does not contain; `tl_check` now errors on that drift.

Modality is one of `enumerate`, `possible`, `necessary`,
`unique`, `count`, `incompatible`. This is a natural-language self-declaration,
not formalization.

[...]

### Phase 1: commitment sheet

Before writing a single constraint, write down, in the experiment document:

- **the background's own roster of what a complete world fixes, if it states
  one.**

[...]

- every domain and why it is closed;
- for each partial function, what happens where it is undefined;
- **for each under-evidenced fact, that it stays a free two-valued variable.**
  Do not add an "unknown" member to any domain. Uncertainty in this corpus is
  epistemic over two-valued facts, carried by leaving a variable unconstrained
  and asking `possible`/`necessary`. An "unknown" value silently deletes real
  models. The only extra members allowed are "not applicable" values, declared
  in `na=[...]`, meaning *no such event*, not *unknown*.

[...]

- for each rule stated as holding "normally", either its declared exception via
  `unless=`, or an explicit statement that you found none;
- for each predicate whose extension is closed by a source-boundary sentence,
  that you relied on the closure;

[...]

### Phase 2: encode

Author `model.py` with `build() -> Model`, importing only from `translation`.
Read [references/primitive_api.md](references/primitive_api.md) first.

Rules the library enforces or the linter checks:

- `constrain()` requires `cites=[claim_id]`. Provenance is mandatory so that a
  missing claim and an invented constraint are both detectable.

[...]

- **One assertion, one `constrain()`.**

[...]

- Give every variable an `alias` in the background's own words, so witnesses
  render in the original vocabulary. A value with no surface form means you
  invented a distinction the background does not make.

[...]

### Phase 3: tl_check, the cheap loop

```bash
python3 code/translation/tl_check.py --case-dir <case_dir>
```

No API calls. Runs lint, solves, checks for degenerate answers, and produces the
ablation load-bearing map. Repair in this order and re-run after each edit:

```text
lint error -> baseline UNSAT -> degenerate answer
```

[...]

`tl_check` therefore evaluates every derive separately with SAT/UNSAT queries.
`derived_undefined`, `derived_domain_unknown`, and
`derived_outside_domain` block the next phase. This check is non-invasive:
an undefined query helper is reported but does not silently delete an otherwise
valid model. Exact per-derive model counts are reading aids and are off by
default. `derived_flags` remains an additional warning for unreachable
`select_unique` labels.

[...]

Stop when `ready_for_fidelity` is true.

### Phase 4: asks.py, the answer

A model that never answers anything is not a translation, and two encodings of
the same item cannot be compared unless both emit an answer in the same shape.
Author `case/asks.py` with one function:

```python
def answers(model):
    """Return {question_id: answer} for every ask in contract.json."""
```

**Every answer must be computed by querying the model you are handed, on this
run.** Not derived by hand, not computed by a separate program and pasted in,
not read off a surrogate model built to stand in for the real one. This is the
most expensive failure the corpus has recorded and no tool catches it: `tl_check`
passes cleanly, because the model is well formed and the query simply never
consults it.

[...]

**Read every status and value back out of `case/answers.json` before you report
it.**

[...]

Rules. The first two are mechanically checked by `tl_answer`; the rest remain
authoring obligations because no deterministic tool can recover query semantics
from Chinese prose:

- One key per `ask` in `contract.json`, no extras, no omissions.
- The value's shape must match that ask's declared `returns`. A `necessary_set`
  ask returns a set of labels; a `count` ask returns an integer; an `enumerate`
  ask returns a list of rows.
- Build the scope with the same `assume` / `world(replace=)` described by the
  verbatim question and the contract note. `tl_answer` cannot infer a semantic
  scope from prose, so `scopes(model)` and the answer program must share one
  helper rather than independently restating the patch.
- Use only the query algebra (`Q(...).necessary_set(...)`, `.count()`,
  `.rows()`, `.possible()`, `.is_unique()`); never post-process with raw Python
  over an enumerated model set. On these items the model set does not fit in
  memory, and the point of the algebra is that it does not have to.

[...]

```bash
python3 code/translation/tl_answer.py --case-dir <case_dir>
```

[...]

